Ensemble Kalman Filtering for Online Gaussian Process Regression and Learning

Gaussian process regression is a machine learning approach which has been shown its power for estimation of unknown functions. However, Gaussian processes suffer from high computational complexity, as in a basic form they scale cubically with the number of observations. Several approaches based on inducing points were proposed to handle this problem in a static context. These methods though face challenges with real-time tasks and when the data is received sequentially over time. In this paper, a novel online algorithm for training sparse Gaussian process models is presented. It treats the mean and hyperparameters of the Gaussian process as the state and parameters of the ensemble Kalman filter, respectively. The online evaluation of the parameters and the state is performed on new upcoming samples of data. This procedure iteratively improves the accuracy of parameter estimates. The ensemble Kalman filter reduces the computational complexity required to obtain predictions with Gaussian processes preserving the accuracy level of these predictions. The performance of the proposed method is demonstrated on the synthetic dataset and real large dataset of UK house prices.

==> graphics/compare_loglikelihood.csv <==
iter,joint_gp_enkf,dual_gp_enkf,lw_dual_gp_enkf,classic_gp
1,-195.2393259797449,-299.37640485450913,-297.00105466182396,-270.2636396876861
2,-194.60950821790442,-426.1878589881884,-340.02612318119964,-307.6362184657657
3,-195.60960057944106,-386.50361961460516,-336.6285375104261,-279.14535888842926
4,-195.3514606548603,-271.5308075639161,-338.67976991527604,-289.23661179428626
5,-193.64990781351221,-190.45922684471833,-282.30383452000285,-292.20724378659514
6,-193.43591573656485,-161.9663868802415,-261.62043529275445,-295.9813057622535
7,-191.4577480866573,-169.23198667069616,-204.96227271214184,-311.94903526175233
8,-189.61414922895375,-165.24189128843096,-175.36597452743402,-317.6138721507294
9,-187.64942322202177,-164.41997537909356,-191.62633746015177,-324.53578512880483
10,-187.23068627861912,-165.20142909539376,-179.24985479352358,-322.3488317306553
11,-186.04916313879897,-160.19450794886856,-166.0569830269963,-326.51598435734144
12,-183.57505919572583,-168.367368811397,-161.4942725940972,-326.8525736776245
13,-180.23916163033786,-160.4667617498499,-188.67145014833,-327.44405812200347
14,-179.01125027294455,-162.4669939146262,-244.94437026460878,-328.9882396912334
15,-176.6175196337487,-159.81634997657827,-163.85603550690527,-331.120941092493
16,-175.2347639796379,-159.8607043128588,-161.76606877112806,-330.7162206020686
17,-173.09903431101793,-158.19360268815208,-166.5558778723202,-331.92935126741315
18,-172.37287519596316,-156.63828976905464,-160.36092283268164,-331.18859186973566
19,-172.00026281453069,-156.66737389737557,-159.3081124272207,-330.2094486187436
20,-170.27417011320318,-165.50574543441525,-159.04962359241864,-330.47244229373746
21,-169.78794289354934,-161.00135272877586,-159.8368600727334,-331.209647570313
22,-168.6953997267199,-158.61233763324304,-158.13019603808158,-331.8513411403256
23,-168.1100393717807,-158.26044209218216,-165.9059353451824,-331.7005249625482
24,-167.59986067085546,-158.797320867089,-187.11892644063846,-332.22754124020673
25,-166.8466704685548,-157.7390963379646,-163.8209142241067,-331.4678283640126
26,-166.28305425956177,-158.5333151578275,-162.25397109532196,-330.76676655617496
27,-166.0248143645982,-158.31534812853866,-162.99135385789066,-330.5293990670508
28,-164.96633321910704,-158.22449387813228,-161.66123267152926,-330.817000147627
29,-164.82781996290157,-157.69399637627038,-160.9081539922469,-331.64169725629444
30,-163.71530871247893,-157.36738553353626,-161.80993113241738,-331.34416966246306
31,-163.1563782609782,-158.00310044058477,-161.81072523738337,-331.7730027147012
32,-162.62710643735204,-159.1183027731175,-157.28788393648696,-331.77542012522844
33,-161.82406997328485,-159.2210435043686,-157.52438250369727,-332.01744643322434
34,-161.3148586141941,-158.29656959829356,-159.25947408214773,-332.9207556975049
35,-161.1649873119082,-159.27293922706573,-162.21991954963136,-333.06016554543
36,-160.74741376277152,-158.64080823469257,-159.0644131206127,-333.3352300592839
37,-160.28646017577643,-156.73092977972564,-157.94690391485926,-332.88753922648374
38,-160.0434592680107,-158.1189108549012,-157.62826456012198,-333.1918301544134
39,-159.47923336498255,-158.122491504113,-160.24198396681132,-333.27035508522033
40,-159.63072777794994,-159.86628500691185,-160.03319701178643,-333.40877523295376
41,-159.669866281813,-158.42860003558258,-162.37455959517035,-333.41065925483696
42,-159.4002138877142,-162.30497391724748,-159.82256545362716,-333.2050737318131
43,-159.30352780029958,-160.12781544020456,-163.2868323087402,-333.068162589521
44,-159.52039858548295,-158.63126872938574,-159.04762242248512,-333.2706557037435
45,-159.1755604373042,-158.62091914539758,-164.9375524670699,-333.64942576171035
46,-159.14190709582522,-158.7581064563862,-160.41048630277132,-333.415560775714
47,-159.08184835853774,-157.08764102815982,-158.46412871286344,-333.6998067166495
48,-158.9229750735779,-158.04004891278822,-157.9358198608624,-334.12274617951954
49,-158.5618087396863,-157.99372123946986,-158.85004040765423,-334.4971457875892
50,-158.1600799763245,-156.30503768171786,-159.53809884437067,-334.57775720056594
51,-157.60579273586183,-157.58846084875637,-158.4351416316916,-334.4880019998708
52,-157.68995067834516,-157.36809044513296,-159.82524922041398,-334.40046455271283
53,-157.786167823407,-158.87441626201917,-161.2685999938672,-334.4475556966132
54,-157.6475543699274,-159.1168638514189,-160.13104377911097,-334.30961331484195
55,-157.44553675533996,-159.0342438777506,-158.8854114446912,-334.5299603715247
56,-157.48969769982304,-158.3235847398766,-158.74503747491136,-334.5212840666607
57,-157.46862677376274,-158.21414869487253,-158.74490976309198,-334.79231330132194
58,-157.22568975767115,-158.76608046036904,-159.54600992018132,-335.0664014725461
59,-157.3301379451197,-158.45986737642653,-158.71192054247626,-335.14178525650465
60,-157.26136736281077,-159.38602804518558,-158.37767443195952,-335.2648039738648
61,-157.22465529290366,-158.20904029298998,-157.63862850844373,-335.47372302755383
62,-157.1509779819511,-157.22845736735394,-158.7770534208176,-335.55129305153577
63,-156.9875872401141,-158.56904321272185,-159.48579426807746,-335.7197797812589
64,-156.98089135282493,-157.47894221580754,-158.61373350850445,-335.89934581301327
65,-156.91946763111378,-158.0887134411515,-157.69330123542312,-335.86561570388415
66,-156.90454193434928,-158.27296489674953,-158.05902360512187,-335.7818948897713
67,-156.94930277541826,-157.36862827650845,-159.59542980752607,-335.8628887857015
68,-156.92820945025784,-158.22241810157487,-160.22430396338882,-335.9633359957024
69,-156.98846401459315,-159.2073567708919,-159.98309138451197,-336.00023858230645
70,-157.0180608520846,-157.5998463942448,-158.17209535267344,-336.3353109098543
71,-157.0490580938287,-158.5801503455737,-157.6795544881303,-336.480387067788
72,-157.06782155264474,-157.4632287749563,-157.5765042216587,-336.4486144947366
73,-157.00367199506178,-157.57026294997195,-157.29760719796772,-336.4145363172207
74,-156.95121824599775,-157.4917289839612,-157.9420891085976,-336.50355036508466
75,-157.12058142689588,-159.24699875820585,-159.62145351207923,-336.3931665737014
76,-157.08722571420952,-157.42455820441313,-159.33855400873443,-336.0669466778191
77,-157.2192417671755,-157.7188156341233,-157.89066489292455,-336.03484999805363
78,-157.32655988496953,-157.2186502241829,-158.16778165064147,-336.43869838854704
79,-157.20559378927132,-157.1334213085841,-158.37022699831925,-336.5155853851993
80,-157.17903375865882,-157.08023890579292,-157.46293459710827,-336.53843428404053
81,-157.3596496220442,-157.18516336769284,-158.08653707880748,-336.72806251571285
82,-157.26496563063506,-157.02232326189704,-158.77842776720888,-336.6673707958656
83,-157.26980067683496,-157.48439380209896,-157.74715819763165,-337.0899058032302
84,-157.17378642278308,-158.16324638829283,-158.31031492064545,-337.0701228390353
85,-157.2922285514142,-158.50485384564473,-157.57814868429614,-337.3687249854221
86,-157.16294968665952,-158.08887585566674,-157.14938865018442,-337.46667278758827
87,-157.2528353334955,-157.25376044142837,-157.47092690881377,-337.4149848267583
88,-157.34741581751553,-156.21657930320515,-157.1171690209258,-337.55872892437714
89,-157.28811711779755,-158.40702489543105,-157.84072167165442,-337.7470654149515
90,-157.25002331734365,-158.58232200705055,-157.8559133657072,-337.64364927444814
91,-157.31418510377236,-157.64446205397724,-157.50269592412783,-337.69044911666265
92,-157.32313500154117,-158.8916959186668,-158.11144416236627,-337.7769403932299
93,-157.2693643241671,-157.85806039410778,-157.6406304549288,-337.95169638563993
94,-157.25977496569408,-158.05457742221324,-158.05737063347777,-337.9313933525783
95,-157.30884781781452,-158.20908111533873,-156.84830499669607,-338.0233453589616
96,-157.22292197763971,-158.08036467005599,-157.11663784468908,-338.141567530251
97,-157.23640955957498,-156.64010014142895,-156.5569448510974,-338.1397457295071
98,-157.15519488099204,-157.2329018649096,-156.88146321070073,-338.4049997444797
99,-157.14093564983156,-158.00010162546815,-157.35403702794832,-338.40270526229347
100,-157.13090505398708,-157.18436417760284,-157.96534032459027,-338.31011248842964
101,-157.1436377131297,-157.61798163590612,-158.17505783057265,-338.4315484863828
102,-157.1781727675148,-157.57998179959742,-159.042695995544,-338.52799741544874
103,-157.0938401870779,-156.5914268492407,-158.33161082411243,-338.65146793216087
104,-156.9747577276108,-156.89600980671023,-158.0182557755009,-338.6531932517084
105,-156.95297794507474,-157.33268736954065,-157.74020295971155,-338.7135518603876
106,-157.06009678390615,-157.0358371053548,-157.96033494762145,-338.7217355718104
107,-157.05216751414156,-156.88566328504717,-157.89623114728002,-338.86043528505013
108,-157.16223600500288,-157.05748364483097,-157.89970674825727,-338.96956558271756
109,-157.1430707191728,-156.72257902316287,-157.7257254503376,-338.75284778977743
110,-157.199180647484,-157.0122435982642,-157.94530276270228,-338.8246932563486
111,-157.14416576289457,-156.70405220629374,-158.655068874955,-339.03762995615295
112,-157.2416068290021,-156.61935371803963,-158.38679529741063,-339.0638242857786
113,-157.3054146422417,-157.06875484032088,-158.22848474210554,-338.9904867603152
114,-157.2804890578022,-157.0662119191362,-158.37185181278977,-339.21668651373506
115,-157.28086563589778,-158.78562591957015,-159.32602864310505,-339.32629768012987
116,-157.27970255745385,-158.26512277361286,-159.11639043550556,-339.4008384151804
117,-157.354887381405,-157.06562131916908,-159.08293056456796,-339.2806717960649
118,-157.34519186354547,-157.0881595093123,-158.5146048764932,-339.12574782364123
119,-157.34227623474118,-157.97667778952507,-159.12146619229236,-339.00230210493936
120,-157.45214228803846,-157.5049709568193,-159.9430219094126,-339.0696262535332
121,-157.43887771883422,-156.1708433418226,-158.74246057470685,-338.8943676590441
122,-157.5718562792593,-157.46151906047322,-159.16776062799585,-338.9963023581465
123,-157.62412990734066,-157.76768743921784,-158.91091377961286,-339.04023720041704
124,-157.63632931992404,-158.09635054273235,-158.52082682177246,-339.08710514973745
125,-157.65114645534896,-157.97256996081498,-158.03003803801707,-339.1492300879388
126,-157.57174819122136,-157.98575564390498,-158.46729925794838,-339.09830711227613
127,-157.59598842178653,-157.3898283152102,-157.60803311476738,-339.0804777045199
128,-157.6102390704318,-156.9281193563112,-158.10228625451418,-339.1788463172998
129,-157.69877168979878,-157.284722181301,-158.92869969257055,-339.2859438124334
130,-157.5235683302951,-157.27873781787133,-158.0714405938976,-339.1922159572752
131,-157.62595115057485,-157.13301627534412,-157.66110101606796,-339.1711349102302
132,-157.65772444986084,-157.7182270025036,-157.343355644614,-339.17703885584666
133,-157.57974139077717,-157.22026923298023,-158.53003171787876,-339.2176730221857
134,-157.66422347985605,-156.95781298939414,-159.59426269279834,-339.28106139684144
135,-157.6625999496394,-157.1812095673775,-159.2518437959923,-339.26252065779136
136,-157.674795197087,-157.04274536039574,-160.24250733329643,-339.2118746546306
137,-157.75003433682673,-157.45873595906338,-158.35311247011643,-339.31712825603887
138,-157.83988684199718,-157.0765178521321,-158.17579073792217,-339.2093420738046
139,-157.9622078033081,-157.4558357144819,-157.81902557243322,-339.2045032953582
140,-158.1671331745639,-157.87176318563175,-158.41716979690983,-339.3688842911315
141,-158.18169565271526,-158.08588804548873,-158.6790804281132,-339.4815259923668
142,-158.25502714703032,-157.46303544871392,-158.3333834878162,-339.5428501440498
143,-158.202226618765,-157.00807244401216,-157.63833122692307,-339.53612608263745
144,-158.2485465487696,-156.71077101512773,-157.49984215914554,-339.65096701175605
145,-158.1845712521485,-156.83062908205343,-157.69753565705673,-339.68242128239723
146,-158.09003318360277,-157.12200190821517,-158.02175697364277,-339.7079325628796
147,-158.03959464233515,-157.0099336195627,-156.89004127288104,-339.6143457177012
148,-158.06072727188922,-156.99115998394737,-157.3351489219778,-339.6981761258804
149,-158.05397592482626,-157.05571977329558,-157.12705071960175,-339.8865761314132
150,-157.9440492218905,-157.28433462370995,-157.25577873105482,-340.1380414105851
151,-157.94668594247318,-157.34369381302125,-156.99449900734612,-340.1834452505128
152,-157.89451512963123,-157.3849050532957,-157.88281518570494,-340.41786977547883
153,-157.8581733024446,-156.99875368031692,-158.23981816063687,-340.55638451905725
154,-157.93793238055815,-157.2646526634516,-158.10048156072725,-340.49446184221136
155,-157.95066857883452,-157.01887675230827,-157.0930958038155,-340.5664407929929
156,-157.97956539918485,-157.73432114570193,-157.78873421928023,-340.6093421256773
157,-157.92631550659934,-158.06774035393295,-157.86229189433024,-340.7229406163316
158,-157.97375383407933,-157.83050128864326,-158.4975059719162,-340.81620839608235
159,-157.8862801610905,-157.377186245159,-157.74466631882558,-340.82318613532533
160,-157.9535343854872,-157.9586895843094,-158.5553817110495,-340.9202051794667
161,-158.06796967821464,-157.1764952153565,-158.9994519565964,-340.7804641463582
162,-158.11528095433835,-156.44203533433924,-158.99133896303903,-340.81475309754217
163,-157.98281932294793,-156.7053201920416,-157.57302349817755,-340.8466368666181
164,-157.98595750671086,-156.82162067873884,-158.18428138546113,-340.7571726717544
165,-157.98763063684447,-156.99908833414898,-158.43802215763714,-340.655391993877
166,-157.9937927330831,-157.15145298977808,-157.6247206241677,-340.6639471972138
167,-158.03009318154994,-157.09611297487314,-157.63883235247965,-340.8224383917976
168,-158.01860714292607,-157.59788650467704,-158.11722986908057,-340.84954670411685
169,-158.10868846694308,-156.91991633740412,-158.09954456984855,-340.7302855702417
170,-158.17892357962597,-156.89716436922495,-158.04410119052216,-340.9217748723335
171,-158.2156047229478,-157.5258924729545,-157.57014873394172,-340.99233336201
172,-158.26979931305715,-157.5268486116242,-158.06360091206176,-340.93006761880923
173,-158.27973597544343,-157.3663611342748,-158.918511732647,-340.86783009505285
174,-158.23051528704895,-157.3690192914995,-158.2236525775758,-340.8809748215052
175,-158.2447313608655,-156.91823761214343,-157.83688270217792,-340.9799633828343
176,-158.23592535499967,-156.70543131454144,-159.19188086380512,-341.03495907127416
177,-158.2392775381396,-156.5707788299609,-157.56313847680497,-341.05227425691453
178,-158.26135327493438,-156.65450893985366,-157.61826429765642,-341.1656432155769
179,-158.19445951076355,-156.91230789033534,-157.50875394805297,-341.09719428174606
180,-158.2561533202217,-156.66785410307256,-157.34233186789638,-341.16123964741917
181,-158.23493635107639,-157.0187698471056,-156.4126602900257,-341.12219315900404
182,-158.24249358499648,-158.02354773443037,-157.71299197458612,-341.1843242733631
183,-158.30191104546512,-157.30686424512297,-157.31948599086255,-341.2502416462706
184,-158.4142456569908,-156.7344401772845,-157.61972497419987,-341.2417570908939
185,-158.24262476604025,-156.82658558869565,-158.1146095695034,-341.22811525779906
186,-158.2479797839248,-157.57440698992087,-158.06867611632626,-341.3129964037172
187,-158.23455832836365,-157.59198803261603,-157.17230560579821,-341.2935632030597
188,-158.28514442817715,-157.02989145768302,-157.42610848863174,-341.4058918065574
189,-158.25637811812757,-157.13584994499496,-157.0127196465724,-341.48385503175797
190,-158.225841431912,-157.22422456015244,-157.5226671239747,-341.4868179104908
191,-158.29329323906848,-157.33295986002878,-157.01561203541235,-341.3829340936811
192,-158.25456491288116,-157.5724107820323,-157.27710310101912,-341.36527882644947
193,-158.22709380664958,-157.07010135292376,-157.0923609375327,-341.3194014332505
194,-158.23942233385554,-157.10932387950328,-157.62314875915848,-341.32250604373434
195,-158.19261826999985,-158.41492130405672,-159.08532381388713,-341.431475444322
196,-158.20152160979666,-157.66014678837817,-158.05032366224734,-341.4284857255829
197,-158.20705113613047,-158.58469214080876,-158.7798033971667,-341.4379982009952
198,-158.18633862161718,-157.86117376781058,-157.7479495846609,-341.57029977008415
199,-158.1915836321441,-158.25618087240002,-157.52079687934304,-341.7167750025752
200,-158.1700306073107,-158.51594832730086,-157.41509125177907,-341.7014942599368


==> graphics/compare_loglikelihood.tikz <==
\begin{tikzpicture}
\begin{axis}[
ylabel=log likelihood,
xlabel=Iteration,
x label style={font=\scriptsize},
%x label style={font=\scriptsize, at={(axis description cs:0.5,-0.06)}},
y label style={font=\scriptsize},
%y label style={font=\scriptsize, at={(axis description cs:-0.12,0.5)}},
tick label style={font=\scriptsize},
% legend pos=south east,
width=7.5cm,
height=5.5cm
]
\addplot[color=blue] table[x={iter},y={joint_gp_enkf},x index=0,y index=1,col sep=comma] {graphics/compare_loglikelihood.csv};
\addlegendentry{\scriptsize{Joint GP-EnKF}}
\addplot[color=yellow] table[x={iter},y={dual_gp_enkf},x index=0,y index=1,col sep=comma] {graphics/compare_loglikelihood.csv};
\addlegendentry{\scriptsize{Dual GP-EnKF}}
\addplot[color=green] table[x={iter},y={lw_dual_gp_enkf},x index=0,y index=1,col sep=comma] {graphics/compare_loglikelihood.csv};
\addlegendentry{\scriptsize{Liu-West Dual GP-EnKF}}
\addplot[color=red] table[x={iter},y={classic_gp},x index=0,y index=1,col sep=comma] {graphics/compare_loglikelihood.csv};
\addlegendentry{\scriptsize{Classic GP}}
\end{axis}
\end{tikzpicture}


==> graphics/compare_nmse.csv <==
iter,joint_gp_enkf,dual_gp_enkf,lw_dual_gp_enkf,classic_gp
1,,1.2648162634935527,1.5810723092778822,1.9595861028218373
2,,1.1513269378442204,1.088232479828773,1.1637519669616136
3,,1.326267714724335,0.9818101903965637,1.5104812899312892
4,,1.3683401030634146,1.1665421451557072,0.7650650593543189
5,,1.0180952011915863,1.1930410629810138,0.4660362785805196
6,,0.8937479927759687,1.0364548319030413,0.4103911272628835
7,,0.7349566100030132,0.897240521776905,0.3183415562223239
8,,0.7314681685338545,0.781824623874664,0.22442921219311412
9,,0.7695104509860888,0.6770415441295593,0.1560785278813511
10,,0.632832922948525,0.6092697915085319,0.15050946167186002
11,,0.6583213241030993,0.5347851200170364,0.12894000785390908
12,,0.5909964414147628,0.5363086658555228,0.11720230191106398
13,,0.5737055555512327,0.532962314058596,0.11408616291036167
14,,0.5446335694835142,0.5687375893663217,0.08963081849264744
15,,0.5684849125256527,0.4512221335324262,0.08453498778530992
16,,0.6375985623657655,0.425213091760446,0.08337833897518533
17,,0.5542093230856245,0.43747562689690545,0.08404009167703123
18,,0.5492875577430165,0.41781638996129,0.08108740431991568
19,,0.4824280897390422,0.41938736012310224,0.07625091585526392
20,,0.45217471574297435,0.3767506849848359,0.07478223071795928
21,,0.5313252698229723,0.3535642359079444,0.07490256035318843
22,,0.4647884588628511,0.34853173113766983,0.07035175923187335
23,,0.44922664007944163,0.37938802327346466,0.07006602891029465
24,,0.4824014749440161,0.3517524622406094,0.07224011370071241
25,,0.40347664298082186,0.30205800240217406,0.07108483260618446
26,,0.4204335250982111,0.3046773069758118,0.06745038091720967
27,,0.4177593735219018,0.30870960415146936,0.06701086713782038
28,,0.40918998046262123,0.30949761197716474,0.06359905946394104
29,,0.41479610652734467,0.2953616965630513,0.05817811233248009
30,,0.41411256614084924,0.29412123447297067,0.05545842027914444
31,,0.3881136716168107,0.29946214051580833,0.055905283508753255
32,,0.4222231222074663,0.2720565391832181,0.055379464094142794
33,,0.4390792762247614,0.25423987317796787,0.05223455842015713
34,,0.4309892387980905,0.24659442109949778,0.054145552737246874
35,,0.4274795663440944,0.24091701926956205,0.05330998995320235
36,,0.4823646865791599,0.24938420128045982,0.05318576042700194
37,,0.4353156724828704,0.24197575307317915,0.05440020310047357
38,,0.40040181471423386,0.25023062796675904,0.05411123676692475
39,,0.3981752798433767,0.2250941822989531,0.05332806573368585
40,,0.3983046857173723,0.2213269540623179,0.05210226294013405
41,,0.3587856401563846,0.22171737000368327,0.04833506087012773
42,,0.38592324703102104,0.20705013915830345,0.04109383777239399
43,,0.3039861893461331,0.2266379373806317,0.0424623272436741
44,,0.3569363190020179,0.23250678208086226,0.040761964784974
45,,0.39738947775901745,0.26173756266089887,0.04181439485220075
46,,0.32740151558529335,0.23600946840088038,0.041559148918636275
47,,0.3850293773019401,0.23604780842306078,0.04053481507003577
48,,0.36418826511897673,0.21932300896751622,0.04011825392833948
49,,0.40288061344632337,0.21946352619038847,0.04021107888207709
50,,0.37894352295077754,0.21350853190843716,0.040032954315582944
51,,0.39431868023795097,0.22658454721680807,0.039284203043000086
52,,0.3353546858703838,0.21121581309152862,0.03957414823761065
53,,0.33082345344603825,0.21624176054573066,0.03899424386927089
54,,0.3314422139017258,0.20140351962773634,0.03786971420756935
55,,0.34439401407663905,0.2049904746793713,0.03709563950469795
56,,0.34735010846436687,0.20419363954331846,0.03859031785756994
57,,0.35458007496555244,0.20282638020159083,0.03394271191844976
58,,0.3502084657802084,0.20159885391112048,0.03319904558647038
59,,0.35691379846504,0.1998311853769018,0.03130807442922697
60,,0.3147812389748688,0.1917746725720142,0.030632405072186574
61,,0.3256995512028239,0.19761848145866584,0.0297920579401728
62,,0.308516383482304,0.19873995191117638,0.029891770491756692
63,,0.3317597210720827,0.19983505055438666,0.029244647696547277
64,,0.36651010390916844,0.19573599543894077,0.03018226714156489
65,,0.3663091716152874,0.18645328158078808,0.03026865599757595
66,,0.32972227311885,0.18206754015331936,0.030613755395478455
67,,0.32417296664853307,0.18335367238734493,0.030681189982117614
68,,0.3094132587652418,0.18835536257671587,0.030180169183603917
69,,0.3993262578454631,0.20770937747215967,0.02751615112814415
70,,0.3455166343369452,0.1908287716860873,0.02737679261038941
71,,0.37023966814298304,0.20959298319347583,0.026089810674131065
72,,0.3377797255994123,0.19788459112586002,0.02609911058062258
73,,0.3367222772916574,0.1882259650318822,0.025672041733832713
74,,0.2879534706462944,0.1854756564009708,0.025329547230659992
75,,0.32095680166295254,0.18598101785234938,0.024450156267066654
76,,0.28442293909758176,0.18290179695042358,0.026896647692943153
77,,0.28596835961255496,0.1780905150095827,0.02652232604764187
78,,0.2881745046087812,0.17843592573829242,0.02656175346167275
79,,0.29123542131713615,0.18869665165380664,0.027316935196823044
80,,0.3172389378388289,0.1883264773400347,0.023111600789770426
81,,0.32036647436309845,0.18978655117408433,0.023390263930572128
82,,0.3235297327484296,0.19565763097522407,0.023658236334386788
83,,0.27074923209544066,0.18143645838609276,0.025477651781921035
84,,0.2845489609498611,0.19537548908138613,0.026179570387823342
85,,0.25934041267797203,0.1830085907371331,0.02585375385243167
86,,0.2694079967444598,0.184249759975913,0.025587178741552204
87,,0.2649753311924816,0.18800855003930328,0.02363414425971257
88,,0.2813668907820454,0.185790537591751,0.023683126545913185
89,,0.2917436189323624,0.2036387370602077,0.023714585258435304
90,,0.2905284896717225,0.20070608456835956,0.02173434074649149
91,,0.2865523428929157,0.19577797160048702,0.022797759459289156
92,,0.2688808137263231,0.1745410413474078,0.022867805018720162
93,,0.26201818619388806,0.1721382322318885,0.022600390691284396
94,,0.2536575900811438,0.17511709941370093,0.02223551448826942
95,,0.29837294484981347,0.17799386556305347,0.02206149079315565
96,,0.28047606983507384,0.17884335527993953,0.019960438081129246
97,,0.2668315613749587,0.17146683448727307,0.02085568542005928
98,,0.24601557142887148,0.17261652472273228,0.020197463832699394
99,,0.2519140953594972,0.17196107282068568,0.02160352663201335
100,,0.23705024482670742,0.1715209734296256,0.02105306737052067
101,,0.25077815936826753,0.17282205375375273,0.020800514806099683
102,,0.2803711625320857,0.18674676496934683,0.02268627527547077
103,,0.29054453400942426,0.17998434542739422,0.025580184626238355
104,,0.293173854336372,0.18608129896850992,0.02548671230448632
105,,0.2978702055101957,0.204216535887724,0.025244939312320903
106,,0.2739142198951479,0.18208106666125554,0.02401872976457845
107,,0.26329857534594325,0.18437950377030177,0.02378408949241402
108,,0.2534649723697138,0.18437523755010218,0.025494696335751726
109,,0.25218327311299066,0.17455135353696632,0.02532137273914742
110,,0.23430774262585427,0.17701380725355964,0.024900657893797206
111,,0.24577408818976196,0.182266642998212,0.025406377183848104
112,,0.27049729412566764,0.1764386101761274,0.02533342067519772
113,,0.2685056607939041,0.17098760011756747,0.02560183110666629
114,,0.26038278314067403,0.17415454677474623,0.023935323031576104
115,,0.26734466062728834,0.19957862172553137,0.023975947336350795
116,,0.2617011631613854,0.1959569717353031,0.023922955855137172
117,,0.24104309426795573,0.1841569288742279,0.024452010454524255
118,,0.2668809311480843,0.19750748626470085,0.024454146815626753
119,,0.2766475661750399,0.20354997837742106,0.024481557643940215
120,,0.26267890982625225,0.1816513763287602,0.024585547671769643
121,,0.24859330706220845,0.16641603181122752,0.024670296675079542
122,,0.2661289044652066,0.17005749983863158,0.024808624071918795
123,,0.262359105314491,0.17451844019618906,0.024622261641160045
124,,0.236364878840322,0.16395532751750086,0.021949167987376728
125,,0.2315889342959836,0.16129940938017298,0.021690209962703086
126,,0.23117171944376874,0.1624154943217216,0.019406585042923204
127,,0.2191166574619504,0.16467818084345273,0.019109806090675644
128,,0.214994112363817,0.1618699499564788,0.019099784203645987
129,,0.217532556933303,0.16258774280734664,0.019095612913637663
130,,0.22859291230628376,0.16430131400679984,0.017635351667811675
131,,0.21997717509292972,0.15993649081191066,0.01744319673007195
132,,0.2393883076391142,0.16704818149648593,0.017309717524223132
133,,0.22924405522555133,0.15542956570566732,0.01718319593192276
134,,0.2237664549804546,0.15604626044673525,0.018211554423154468
135,,0.21813130217715532,0.15841866587166828,0.018280968740239843
136,,0.23037220927845023,0.16214198955445216,0.018208994853050685
137,,0.21095182408912166,0.15324680043554087,0.01825481588231014
138,,0.21494664759866927,0.15596076770548892,0.017847341163071573
139,,0.2602813618272539,0.16751651641713364,0.018405801228904863
140,,0.23408984010516187,0.16962888426900466,0.018072795323675665
141,,0.2124637260281001,0.15056470358858917,0.01796762706588046
142,,0.20721223124589322,0.1553225120099116,0.01825731616854468
143,,0.20852318671157022,0.1537059345730593,0.018092500019543347
144,,0.2292194962235634,0.15820191475058396,0.01825299256795805
145,,0.20957661823976284,0.15556418450838475,0.017388237818555866
146,,0.20163652277378402,0.15107930540745104,0.01664343541546874
147,,0.2065983869192743,0.1496448575910921,0.017475582974832187
148,,0.22831708403741846,0.1593162999966245,0.017476034102731356
149,,0.23457313778318842,0.15800210508279722,0.016785262886354346
150,,0.22200639325362165,0.14939000096640903,0.01707331087689268
151,,0.22057891044688777,0.1581660759253652,0.017183172351883765
152,,0.23404537513058443,0.1857849138417163,0.017172238331562138
153,,0.24145230113574292,0.19173295900283216,0.01697122260042366
154,,0.22499323949854833,0.1713321544948686,0.017010297620983748
155,,0.21937086312860835,0.15017434678514635,0.017317436331696027
156,,0.20293425364460363,0.1476862015271731,0.01754604652898322
157,,0.19494991589506658,0.14756969909445725,0.017355391775908856
158,,0.1922673644926243,0.14356135287983574,0.017157316691495814
159,,0.19159373349669795,0.1425842791226503,0.016811011281207537
160,,0.22672010311771906,0.15189007312050049,0.01636324005767701
161,,0.21533404735505424,0.15033580887013723,0.01541885716372115
162,,0.1964897017987242,0.14294955314854785,0.015896632838988397
163,,0.1919562089412468,0.13877922274837645,0.01609711714769355
164,,0.17680817170085772,0.1385135441587357,0.01590776397409187
165,,0.18421053819321934,0.1391540700886035,0.015758789133307423
166,,0.19431115228459223,0.14888757429336666,0.015118177756851476
167,,0.21102697160689635,0.1453013644509038,0.015112542216334294
168,,0.2225893840272712,0.15064666423335946,0.0148353606252204
169,,0.21222547169190448,0.14931432377592177,0.014203071653620284
170,,0.20567245239877754,0.14239769694641824,0.013957076486051054
171,,0.19266851449387756,0.1425129015557878,0.013886900139318292
172,,0.19590491253450623,0.15223297481576747,0.013418947656402797
173,,0.2085594409996896,0.1492484688635013,0.013548343975856036
174,,0.2281414090403011,0.14625381262100312,0.01353051183109972
175,,0.20908673337326594,0.1357899273082151,0.01425760362232563
176,,0.21581413592045834,0.14891385929797932,0.01394371080515262
177,,0.19797250229002958,0.1485885580017537,0.01352649430306661
178,,0.19599994648792188,0.15007691693663028,0.013363025323500147
179,,0.2043958237454928,0.1489780283793496,0.013300956662090569
180,,0.18055802206180194,0.14438070126252903,0.01392676196938084
181,,0.18207631633444588,0.14034864554947368,0.014189726901036797
182,,0.19172187546998365,0.1520592447163983,0.014050579323480772
183,,0.18537282598806146,0.15079600451565595,0.014963505904771104
184,,0.1976592938754412,0.1507624523795318,0.01538086787877031
185,,0.1836636701878805,0.1503653493381189,0.015464411416679782
186,,0.16258817889236113,0.14698862672998034,0.01546339110359772
187,,0.18053604074266372,0.15005149126096523,0.01540367152579714
188,,0.17545875352082016,0.14202782278146367,0.015418380943608362
189,,0.16424302212673197,0.13925972426779304,0.015212571735945559
190,,0.17697708200937118,0.14419305269644364,0.015103974415694119
191,,0.17853195280005424,0.14346536156046613,0.015012335099556805
192,,0.18262664758944766,0.14736779435769676,0.014828007561532214
193,,0.18287727854311128,0.15059524277780373,0.014742134321559464
194,,0.18070894455598546,0.14029976339056685,0.014841312393099566
195,,0.20840089973208697,0.15817746851162073,0.014453412027865084
196,,0.1976454187155134,0.13600786131578008,0.014353823343687316
197,,0.1955773877149781,0.14910095829507833,0.014928736625432768
198,,0.19178001508273107,0.1373585160698802,0.015359122243361278
199,,0.18233981378113395,0.13260569541877767,0.015480514707993036
200,,0.17925538981236364,0.1377703139961266,0.015266975706472088


==> graphics/compare_nmse.tikz <==
\begin{tikzpicture}
\begin{axis}[
ylabel=NMSE,
xlabel=Iteration,
x label style={font=\scriptsize},
%x label style={font=\scriptsize, at={(axis description cs:0.5,-0.06)}},
y label style={font=\scriptsize},
%y label style={font=\scriptsize, at={(axis description cs:-0.12,0.5)}},
tick label style={font=\scriptsize},
% legend pos=south east,
width=7.5cm,
height=5.5cm
]
\addplot[color=blue] table[x={iter},y={joint_gp_enkf},x index=0,y index=1,col sep=comma] {graphics/compare_nmse.csv};
\addlegendentry{\scriptsize{Joint GP-EnKF}}
\addplot[color=yellow] table[x={iter},y={dual_gp_enkf},x index=0,y index=1,col sep=comma] {graphics/compare_nmse.csv};
\addlegendentry{\scriptsize{Dual GP-EnKF}}
\addplot[color=green] table[x={iter},y={lw_dual_gp_enkf},x index=0,y index=1,col sep=comma] {graphics/compare_nmse.csv};
\addlegendentry{\scriptsize{Liu-West Dual GP-EnKF}}
\addplot[color=red] table[x={iter},y={classic_gp},x index=0,y index=1,col sep=comma] {graphics/compare_nmse.csv};
\addlegendentry{\scriptsize{Classic GP}}
\end{axis}
\end{tikzpicture}

